Partonic Structure of Light Nuclei

We propose to study the partonic structure of $^4$He by measuring the Beam Spin Asymmetry (BSA) in coherent Deeply Virtual Compton Scattering (DVCS) and the differential cross-section of the Deeply Virtual Meson Production (DVMP) of the $\phi$. Despite its simple structure, a light nucleus such as $^4$He has a density and a binding energy comparable to that of heavier nuclei. Therefore, by studying $^4$He nucleus, one can learn typical features of the partonic structure of atomic nuclei. The combination of CLAS12 and the ALERT detector provides a unique opportunity to study both the quark and gluon structure of a dense light nucleus. Coherent exclusive DVCS off $^4$He will probe the transverse spatial distribution of quarks in the nucleus as a function of the quarks' longitudinal momentum fraction, $x$. In parallel, the average spatial transverse gluon density of the $^4$He nucleus will be extracted within a GPD framework using the measured longitudinal cross-section for coherent $\phi$ production in a similar range of $x$. Additionally, threshold effects of $\phi$ production can be explored by exploiting the ALERT detector's large acceptance for low $|t|$ events.

==> authors.txt <==
Whitney,Armstrong,Argonne National Laboratory,Author
John,Arrington,Argonne National Laboratory,Author
Ian,Cloet,Argonne National Laboratory,Author
Kawtar,Hafidi,Argonne National Laboratory,Spokesperson
Mohammad,Hattawy,Argonne National Laboratory,Spokesperson
David,Potteveld,Argonne National Laboratory,Author
Paul,Reimer,Argonne National Laboratory,Author
Seamus,Riordan,Argonne National Laboratory,Author
Z.,Yi,Argonne National Laboratory,Author
Jacques,Ball,CEA Centre de Saclay,Author
Maxime,Defurne,CEA Centre de Saclay,Author
Michel,Garcon,CEA Centre de Saclay,Author
Herve,Moutarde,CEA Centre de Saclay,Author
Sebastien,Procureur,CEA Centre de Saclay,Author
Franck,Sabatie,CEA Centre de Saclay,Author
Wim,Cosyn,Ghent University,Author
Malek,Mazouz,Faculte des Sciences de Monastir,Author
Julien,Bettane,Universite Paris-Saclay,Author
Gabriel,Charles,Universite Paris-Saclay,Author
Raphael,Dupre,Universite Paris-Saclay,Spokesperson
Michel,Guidal,Universite Paris-Saclay,Author
Dominique,Marchand,Universite Paris-Saclay,Author
Carlos,Munoz,Universite Paris-Saclay,Author
Silvia,Niccolai,Universite Paris-Saclay,Author
Eric,Voutier,Universite Paris-Saclay,Author
Krishna,Adhikari,Mississippi State University,Author
James,Dunne,Mississippi State University,Author
Dipangkar,Dutta,Mississippi State University,Author
Lamiaa,El Fassi,Mississippi State University,Author
Li,Ye,Mississippi State University,Author
Vadim,Guzey,Petersburg Nuclear Physics Institute,Author
Nathan,Baltzell,Jefferson Lab,Spokesperson
Francois-Xavier,Girod,Jefferson Lab,Author
Stepan,Stepanyan,Jefferson Lab,Author
Burcu,Duran,Temple University,Author
Sylvester,Joosten,Temple University,Author
Zein-Eddine,Meziani,Temple University,Contact Person
Michael,Paolone,Temple University,Spokesperson
Melanie,Rehfuss,Temple University,Author
Nikos,Sparveris,Temple University,Author
F.,Cao,University of Connecticut,Author
Kyungseon,Joo,University of Connecticut,Author
Andrei,Kim,University of Connecticut,Author
N.,Markov,University of Connecticut,Author
Sergio,Scopetta,Universita di Perugia,Author
William,Brooks,Universidad Tecnica Federico Santa Maria,Author
Ahmed,El-Alaoui,Universidad Tecnica Federico Santa Maria,Author
Simonetta,Liuti,University of Virginia,Author



==> used_figs.txt <==
fig_BH_2017/BH_coh_Q2_xB2.pdf
fig_BH_2017/BH_coh_Q2_tt2.pdf
fig_BH_2017/BH_coh_t_xB0.pdf
fig_BH_2017/BH_BSA_Coherent_Phi_high_stat.pdf
fig_BH_2017/BH_BSA_Coherent_Phi_low_stat.pdf
fig_BH_2017/BH_BSA_Coh_90_proj.pdf
fig_BH_2017/BH_Coherent_CFF_Im.pdf
fig_BH_2017/BH_Coherent_CFF_Re.pdf
fig_BH_2017/BH_nucl_profile.pdf
fig-chap2/View_det_names.pdf
fig-chap2/HEISOE.pdf
fig-chap2/RC_occupancy0_40020.pdf
fig-chap2/ALERT_rates2_0.pdf
fig-chap2/TimeVsP1_0.pdf
fig-chap2/TimeSumVsP_0.pdf
fig-chap2/eg6_target.pdf
fig-chap2/View_det_names.pdf
fig-chap2/HEISOE.pdf
fig-chap2/RC_occupancy0_40020.pdf
fig-chap2/ALERT_rates2_0.pdf
fig-chap2/TimeVsP1_0.pdf
fig-chap2/TimeSumVsP_0.pdf
fig-chap2/eg6_target.pdf
fig_2017/coherent_handbag.pdf
fig_NuclGPD/BH_xsection_phi.pdf
fig_2017/HERMES_POINTS.pdf
fig_NuclGPD/Frac_Hyd_180.pdf
fig_NuclGPD/coherent-ALU_phi.pdf
fig_NuclGPD/Coherent_ALU_phi_90_V.pdf
fig_NuclGPD/Coherent_CFF.pdf
fig_2017/DVCS_DVMP_handbag_1.pdf
fig_NuclGPD/quarks_nucleus2.pdf
fig_NuclGPD/4he_dvcs_prop.pdf
fig_2017/coh_Q2_xB2.pdf
fig_2017/coh_Q2_tt2.pdf
fig_NuclGPD/before_all_coh_exc_cuts.pdf
fig_NuclGPD/all_coh_exc_cuts.pdf
fig_NuclGPD/coh_acceptance_R_clas12.pdf
fig/Im_Re_CFF_Impulse_Approximation.pdf
fig_2017/coh_t_xB0.pdf
fig_2017/BSA_Coherent_Phi_high_stat.pdf
fig_2017/BSA_Coherent_Phi_low_stat.pdf
fig_2017/BSA_Coh_90_proj.pdf
fig_2017/Coherent_CFF_Im.pdf
fig_2017/Coherent_CFF_Re.pdf
fig_2017/nucl_profile.pdf
fig-chap2/hodoscope_design3_2cm_3.png
fig-chap2/hodoscope_design3_2cm_2.png
fig-chap2/CAD-Back.png
fig-chap2/CAD-Fwd.png
fig-chap2/hodoscope_design3_2cm_3.png
fig-chap2/hodoscope_design3_2cm_2.png
fig-chap2/CAD-Back.png
fig-chap2/CAD-Fwd.png
fig_NuclGPD/He-4_FF.png
fig_NuclGPD/PR1207_RQ2.png
fig_NuclGPD/PR1207_sigTQ2.png
fig_NuclGPD/PR1207_sigTW.png
fig_NuclGPD/el_Phis_Thetas.png
fig_NuclGPD/he_Phis_Thetas.png
fig_NuclGPD/phot_Phis_Thetas.png
fig_NuclGPD/delta_Q2_coh.png
fig_NuclGPD/delta_x_coh.png
fig_NuclGPD/delta_t_coh.png
fig_NuclGPD/delta_phi_coh.png
fig_NuclGPD/T_ratio_pi0_dvcs_Coh_t.png
fig_NuclGPD/T_ratio_pi0_dvcs_Coh_Phi.png
fig_NuclGPD/Q2_Coh.png
fig_NuclGPD/xB_Coh.png
fig_NuclGPD/phi_kincov.png
fig_2017/f_phi_counts60_newLum.png
fig_NuclGPD/phi_tbin_migr.png
fig_NuclGPD/phi_tbin_migr.png
fig_NuclGPD/phi_expectCounts_t_pi_newLum.png
fig_NuclGPD/PR1207_RQ2.png
fig_NuclGPD/PR1207_sigTQ2.png
fig_NuclGPD/PR1207_sigTW.png
fig_NuclGPD/phi_binxvQ2_newLum.png
fig_NuclGPD/phi_bintvQ2_newLum.png
fig_NuclGPD/r04_5per_newLum.png
fig_NuclGPD/r04_10per_newLum.png
fig_NuclGPD/r04_small_stat_bin_newLum.png
fig_NuclGPD/phi_gdens_band_newLum.png
fig_NuclGPD/compLum_roott.png
fig-chap2/Overview_backward.jpg
fig-chap2/Overview_forward.jpg
fig-chap2/MecaProto2.jpg
fig-chap2/clas12.jpg
fig-chap2/Bare_3atm_1atm_Proton_Acceptance.jpg
fig-chap2/Bare_3atm_1atm_Alpha_Acceptance.jpg
fig-chap2/Bare_3atm_1atm_Alpha_ResoZ.jpg
fig-chap2/Bare_3atm_1atm_Alpha_ResoPhi.jpg
fig-chap2/Bare_3atm_1atm_Alpha_ResoTh.jpg
fig-chap2/Bare_3atm_1atm_Proton_ResoPt.jpg
fig-chap2/Bare_3atm_1atm_Alpha_ResoPt.jpg
fig-chap2/Bare_3atm_1atm_RvsTime_named.jpg
fig-chap2/Overview_backward.jpg
fig-chap2/Overview_forward.jpg
fig-chap2/MecaProto2.jpg
fig-chap2/hodoscope_design3_2cm_3.png
fig-chap2/hodoscope_design3_2cm_2.png
fig-chap2/CAD-Back.png
fig-chap2/CAD-Fwd.png
fig-chap2/pz.png
fig-chap2/hodoscope_design3_2cm_3.png
fig-chap2/hodoscope_design3_2cm_2.png
fig-chap2/WeldedOnCurve.png
fig-chap2/CAD-Back.png
fig-chap2/CAD-Fwd.png
fig_NuclGPD/He-4_FF.png
fig_NuclGPD/PR1207_RQ2.png
fig_NuclGPD/PR1207_sigTQ2.png
fig_NuclGPD/PR1207_sigTW.png
fig_NuclGPD/el_Phis_Thetas.png
fig_NuclGPD/he_Phis_Thetas.png
fig_NuclGPD/phot_Phis_Thetas.png
fig_NuclGPD/delta_Q2_coh.png
fig_NuclGPD/delta_x_coh.png
fig_NuclGPD/delta_t_coh.png
fig_NuclGPD/delta_phi_coh.png
fig_NuclGPD/T_ratio_pi0_dvcs_Coh_t.png
fig_NuclGPD/T_ratio_pi0_dvcs_Coh_Phi.png
fig_NuclGPD/Q2_Coh.png
fig_NuclGPD/xB_Coh.png
fig_dvcs/comp/t_Coh.png
fig_dvcs/comp/phi_h_Coh.png
fig_NuclGPD/phi_kincov.png
fig_2017/f_phi_counts60_newLum.png
fig_NuclGPD/phi_tbin_migr.png
fig_NuclGPD/phi_tbin_migr.png
fig_NuclGPD/phi_expectCounts_t_pi_newLum.png
fig_NuclGPD/PR1207_RQ2.png
fig_NuclGPD/PR1207_sigTQ2.png
fig_NuclGPD/PR1207_sigTW.png
fig_NuclGPD/phi_binxvQ2_newLum.png
fig_NuclGPD/phi_bintvQ2_newLum.png
fig_NuclGPD/r04_5per_newLum.png
fig_NuclGPD/r04_10per_newLum.png
fig_NuclGPD/r04_small_stat_bin_newLum.png
fig_NuclGPD/phi_gdens_band_newLum.png
fig_NuclGPD/compLum_roott.png

